Herschel-ATLAS/GAMA: spatial clustering of low-redshift sub-mm galaxies

We have measured the clustering properties of low-redshift (z < 0.3) sub-mm galaxies detected at 250 micron in the Herschel-ATLAS Science Demonstration Phase (SDP) field. We selected a sample for which we have high-quality spectroscopic redshifts, obtained from reliably matching the 250-micron sources to a complete (for r < 19.4) sample of galaxies from the GAMA database. Both the angular and spatial clustering strength are measured for all z < 0.3 sources as well as for five redshift slices with thickness delta z=0.05 in the range 0.05 < z < 0.3. Our measured spatial clustering length r_0 is comparable to that of optically-selected, moderately star-forming (blue) galaxies: we find values around 5 Mpc. One of the redshift bins contains an interesting structure, at z = 0.164.

==> readme.txt <==
Dear MNRAS,

this tarball contains all source files to produce the paper, with all figures (as Postscript files) in a separate directory. I've also included a PDF version of the paper as I would prefer it, but the layout is of course at your discretion.

The main file is hatlas_clus.tex , but this was probably already clear.

If there are any issues, please e-mail me at evkampen@eso.org

Best regards,
Eelco van Kampen


